Minimal Conditions for Beneficial Local Search

This paper investigates why it is beneficial, when solving a problem, to search in the neighbourhood of a current solution. The paper identifies properties of problems and neighbourhoods that support two novel proofs that neighbourhood search is beneficial over blind search. These are: firstly a proof that search within the neighbourhood is more likely to find an improving solution in a single search step than blind search; and secondly a proof that a local improvement, using a sequence of neighbourhood search steps, is likely to achieve a greater improvement than a sequence of blind search steps. To explore the practical impact of these properties, a range of problem sets and neighbourhoods are generated, where these properties are satisfied to different degrees. Experiments reveal that the benefits of neighbourhood search vary dramatically in consequence. Random problems of a classical combinatorial optimisation problem are analysed, in order to demonstrate that the underlying theory is reflected in practice.

==> const.dat <==
0    0.005
1    0.005
2    0.005
3    0.005
4    0.005
5    0.005
6    0.005
7    0.005
8    0.005
9    0.005
10    0.005
11    0.005
12    0.005
13    0.005
14    0.005
15    0.005
16    0.005
17    0.005
18    0.005
19    0.005
20    0.005
21    0.005
22    0.005
23    0.005
24    0.005
25    0.005
26    0.005
27    0.005
28    0.005
29    0.005
30    0.005
31    0.005
32    0.005
33    0.005
34    0.005
35    0.005
36    0.005
37    0.005
38    0.005
39    0.005
40    0.005
41    0.005
42    0.005
43    0.005
44    0.005
45    0.005
46    0.005
47    0.005
48    0.005
49    0.005
50    0.005
51    0.005
52    0.005
53    0.005
54    0.005
55    0.005
56    0.005
57    0.005
58    0.005
59    0.005
60    0.005
61    0.005
62    0.005
63    0.005
64    0.005
65    0.005
66    0.005
67    0.005
68    0.005
69    0.005
70    0.005
71    0.005
72    0.005
73    0.005
74    0.005
75    0.005
76    0.005
77    0.005
78    0.005
79    0.005
80    0.005
81    0.005
82    0.005
83    0.005
84    0.005
85    0.005
86    0.005
87    0.005
88    0.005
89    0.005
90    0.005
91    0.005
92    0.005
93    0.005
94    0.005
95    0.005
96    0.005
97    0.005
98    0.005
99    0.005
100    0.005
101    0.005
102    0.005
103    0.005
104    0.005
105    0.005
106    0.005
107    0.005
108    0.005
109    0.005
110    0.005
111    0.005
112    0.005
113    0.005
114    0.005
115    0.005
116    0.005
117    0.005
118    0.005
119    0.005
120    0.005
121    0.005
122    0.005
123    0.005
124    0.005
125    0.005
126    0.005
127    0.005
128    0.005
129    0.005
130    0.005
131    0.005
132    0.005
133    0.005
134    0.005
135    0.005
136    0.005
137    0.005
138    0.005
139    0.005
140    0.005
141    0.005
142    0.005
143    0.005
144    0.005
145    0.005
146    0.005
147    0.005
148    0.005
149    0.005
150    0.005
151    0.005
152    0.005
153    0.005
154    0.005
155    0.005
156    0.005
157    0.005
158    0.005
159    0.005
160    0.005
161    0.005
162    0.005
163    0.005
164    0.005
165    0.005
166    0.005
167    0.005
168    0.005
169    0.005
170    0.005
171    0.005
172    0.005
173    0.005
174    0.005
175    0.005
176    0.005
177    0.005
178    0.005
179    0.005
180    0.005
181    0.005
182    0.005
183    0.005
184    0.005
185    0.005
186    0.005
187    0.005
188    0.005
189    0.005
190    0.005
191    0.005
192    0.005
193    0.005
194    0.005
195    0.005
196    0.005
197    0.005
198    0.005
199    0.005


==> const100.dat <==
1    1.00433627766187e+56
2    1.00433627766187e+56
3    1.00433627766187e+56
4    1.00433627766187e+56
5    1.00433627766187e+56
6    1.00433627766187e+56
7    1.00433627766187e+56
8    1.00433627766187e+56
9    1.00433627766187e+56
10    1.00433627766187e+56
11    1.00433627766187e+56
12    1.00433627766187e+56
13    1.00433627766187e+56
14    1.00433627766187e+56
15    1.00433627766187e+56
16    1.00433627766187e+56
17    1.00433627766187e+56
18    1.00433627766187e+56
19    1.00433627766187e+56
20    1.00433627766187e+56
21    1.00433627766187e+56
22    1.00433627766187e+56
23    1.00433627766187e+56
24    1.00433627766187e+56
25    1.00433627766187e+56
26    1.00433627766187e+56
27    1.00433627766187e+56
28    1.00433627766187e+56
29    1.00433627766187e+56
30    1.00433627766187e+56
31    1.00433627766187e+56
32    1.00433627766187e+56
33    1.00433627766187e+56
34    1.00433627766187e+56
35    1.00433627766187e+56
36    1.00433627766187e+56
37    1.00433627766187e+56
38    1.00433627766187e+56
39    1.00433627766187e+56
40    1.00433627766187e+56
41    1.00433627766187e+56
42    1.00433627766187e+56
43    1.00433627766187e+56
44    1.00433627766187e+56
45    1.00433627766187e+56
46    1.00433627766187e+56
47    1.00433627766187e+56
48    1.00433627766187e+56
49    1.00433627766187e+56
50    1.00433627766187e+56
51    1.00433627766187e+56
52    1.00433627766187e+56
53    1.00433627766187e+56
54    1.00433627766187e+56
55    1.00433627766187e+56
56    1.00433627766187e+56
57    1.00433627766187e+56
58    1.00433627766187e+56
59    1.00433627766187e+56
60    1.00433627766187e+56
61    1.00433627766187e+56
62    1.00433627766187e+56
63    1.00433627766187e+56
64    1.00433627766187e+56
65    1.00433627766187e+56
66    1.00433627766187e+56
67    1.00433627766187e+56
68    1.00433627766187e+56
69    1.00433627766187e+56
70    1.00433627766187e+56
71    1.00433627766187e+56
72    1.00433627766187e+56
73    1.00433627766187e+56
74    1.00433627766187e+56
75    1.00433627766187e+56
76    1.00433627766187e+56
77    1.00433627766187e+56
78    1.00433627766187e+56
79    1.00433627766187e+56
80    1.00433627766187e+56
81    1.00433627766187e+56
82    1.00433627766187e+56
83    1.00433627766187e+56
84    1.00433627766187e+56
85    1.00433627766187e+56
86    1.00433627766187e+56
87    1.00433627766187e+56
88    1.00433627766187e+56
89    1.00433627766187e+56
90    1.00433627766187e+56
91    1.00433627766187e+56
92    1.00433627766187e+56
93    1.00433627766187e+56
94    1.00433627766187e+56
95    1.00433627766187e+56
96    1.00433627766187e+56
97    1.00433627766187e+56
98    1.00433627766187e+56
99    1.00433627766187e+56
100    1.00433627766187e+56
101    1.00433627766187e+56
102    1.00433627766187e+56
103    1.00433627766187e+56
104    1.00433627766187e+56
105    1.00433627766187e+56
106    1.00433627766187e+56
107    1.00433627766187e+56
108    1.00433627766187e+56
109    1.00433627766187e+56
110    1.00433627766187e+56
111    1.00433627766187e+56
112    1.00433627766187e+56
113    1.00433627766187e+56
114    1.00433627766187e+56
115    1.00433627766187e+56
116    1.00433627766187e+56
117    1.00433627766187e+56
118    1.00433627766187e+56
119    1.00433627766187e+56
120    1.00433627766187e+56
121    1.00433627766187e+56
122    1.00433627766187e+56
123    1.00433627766187e+56
124    1.00433627766187e+56
125    1.00433627766187e+56
126    1.00433627766187e+56
127    1.00433627766187e+56
128    1.00433627766187e+56
129    1.00433627766187e+56
130    1.00433627766187e+56
131    1.00433627766187e+56
132    1.00433627766187e+56
133    1.00433627766187e+56
134    1.00433627766187e+56
135    1.00433627766187e+56
136    1.00433627766187e+56
137    1.00433627766187e+56
138    1.00433627766187e+56
139    1.00433627766187e+56
140    1.00433627766187e+56
141    1.00433627766187e+56
142    1.00433627766187e+56
143    1.00433627766187e+56
144    1.00433627766187e+56
145    1.00433627766187e+56
146    1.00433627766187e+56
147    1.00433627766187e+56
148    1.00433627766187e+56
149    1.00433627766187e+56
150    1.00433627766187e+56
151    1.00433627766187e+56
152    1.00433627766187e+56
153    1.00433627766187e+56
154    1.00433627766187e+56
155    1.00433627766187e+56
156    1.00433627766187e+56
157    1.00433627766187e+56
158    1.00433627766187e+56
159    1.00433627766187e+56
160    1.00433627766187e+56
161    1.00433627766187e+56
162    1.00433627766187e+56
163    1.00433627766187e+56
164    1.00433627766187e+56
165    1.00433627766187e+56
166    1.00433627766187e+56
167    1.00433627766187e+56
168    1.00433627766187e+56
169    1.00433627766187e+56
170    1.00433627766187e+56
171    1.00433627766187e+56
172    1.00433627766187e+56
173    1.00433627766187e+56
174    1.00433627766187e+56
175    1.00433627766187e+56
176    1.00433627766187e+56
177    1.00433627766187e+56
178    1.00433627766187e+56
179    1.00433627766187e+56
180    1.00433627766187e+56
181    1.00433627766187e+56
182    1.00433627766187e+56
183    1.00433627766187e+56
184    1.00433627766187e+56
185    1.00433627766187e+56
186    1.00433627766187e+56
187    1.00433627766187e+56
188    1.00433627766187e+56
189    1.00433627766187e+56
190    1.00433627766187e+56
191    1.00433627766187e+56
192    1.00433627766187e+56
193    1.00433627766187e+56
194    1.00433627766187e+56
195    1.00433627766187e+56
196    1.00433627766187e+56
197    1.00433627766187e+56
198    1.00433627766187e+56
199    1.00433627766187e+56
200    1.00433627766187e+56


==> expo.dat <==
0    6.22301527786114e-61
1    1.24460305557223e-58
2    1.23838004029437e-56
3    8.17330826594282e-55
4    4.02535432097684e-53
5    1.57793889382292e-51
6    5.12830140492449e-50
7    1.4212721036505e-48
8    3.42881895005684e-47
9    7.31481376012125e-46
10    1.39712942818316e-44
11    2.41322355777091e-43
12    3.80082710348919e-42
13    5.49658073427667e-41
14    7.34186140935526e-40
15    9.10390814760053e-39
16    1.05263937956631e-37
17    1.13932732847177e-36
18    1.15831611727963e-35
19    1.10954491234154e-34
20    1.0041381456691e-33
21    8.60689839144941e-33
22    7.00288550940657e-32
23    5.41962443771465e-31
24    3.99697302281455e-30
25    2.81386900806145e-29
26    1.89395029388751e-28
27    1.22054574494973e-27
28    7.54122906701083e-27
29    4.47272896388228e-26
30    2.5494555094129e-25
31    1.39808850516191e-24
32    7.38365491788636e-24
33    3.75895159456033e-23
34    1.84630857732816e-22
35    8.75677782389928e-22
36    4.01352316928717e-21
37    1.77896702638675e-20
38    7.6308322447642e-20
39    3.1697303170559e-19
40    1.275816452615e-18
41    4.9787959126439e-18
42    1.88482988121519e-17
43    6.92565398213953e-17
44    2.47119926180888e-16
45    8.56682410760411e-16
46    2.88664725364921e-15
47    9.45837610770168e-15
48    3.01485738432991e-14
49    9.35221066159482e-14
50    2.82436761980164e-13
51    8.30696358765187e-13
52    2.38026456646179e-12
53    6.64677652521404e-12
54    1.80940027630827e-11
55    4.8031352789274e-11
56    1.24366895615084e-10
57    3.14190052080213e-10
58    7.74640990473629e-10
59    1.86439018046196e-9
60    4.3813169240856e-9
61    1.00554814651145e-8
62    2.2543740704047e-8
63    4.93815272564839e-8
64    1.05707331783411e-7
65    2.21172263423752e-7
66    4.52397811548583e-7
67    9.04795623097167e-7
68    1.76967379223416e-6
69    3.38546290688275e-6
70    6.335652011452e-6
71    1.16004895984332e-5
72    2.07842105305262e-5
73    3.64435472316076e-5
74    6.25450067353266e-5
75    0.000105075611315349
76    0.000172821729137087
77    0.000278310317051932
78    0.000438873961504969
79    0.000677754725362105
80    0.00102510402211018
81    0.00151867262534842
82    0.00220392734654222
83    0.00313329429990339
84    0.00436423134629401
85    0.00595589219023654
86    0.00796427444043258
87    0.0104359458184979
88    0.0134007031532984
89    0.0168638062153867
90    0.0207986943323103
91    0.0251412788632322
92    0.0297869499575252
93    0.0345912967248679
94    0.0393751994634135
95    0.043934433085493
96    0.0480532861872579
97    0.0515210491079879
98    0.054149674062477
99    0.0557905732764915
100    0.0563484790092564
101    0.0557905732764915
102    0.054149674062477
103    0.0515210491079879
104    0.0480532861872579
105    0.043934433085493
106    0.0393751994634135
107    0.0345912967248679
108    0.0297869499575252
109    0.0251412788632322
110    0.0207986943323103
111    0.0168638062153867
112    0.0134007031532984
113    0.0104359458184979
114    0.00796427444043258
115    0.00595589219023654
116    0.00436423134629401
117    0.00313329429990339
118    0.00220392734654222
119    0.00151867262534842
120    0.00102510402211018
121    0.000677754725362105
122    0.000438873961504969
123    0.000278310317051932
124    0.000172821729137087
125    0.000105075611315349
126    6.25450067353266e-5
127    3.64435472316076e-5
128    2.07842105305262e-5
129    1.16004895984332e-5
130    6.335652011452e-6
131    3.38546290688275e-6
132    1.76967379223416e-6
133    9.04795623097166e-7
134    4.52397811548583e-7
135    2.21172263423752e-7
136    1.05707331783411e-7
137    4.93815272564839e-8
138    2.2543740704047e-8
139    1.00554814651145e-8
140    4.3813169240856e-9
141    1.86439018046196e-9
142    7.7464099047363e-10
143    3.14190052080213e-10
144    1.24366895615084e-10
145    4.8031352789274e-11
146    1.80940027630827e-11
147    6.64677652521404e-12
148    2.38026456646179e-12
149    8.30696358765187e-13
150    2.82436761980164e-13
151    9.35221066159482e-14
152    3.01485738432991e-14
153    9.45837610770168e-15
154    2.88664725364921e-15
155    8.56682410760411e-16
156    2.47119926180888e-16
157    6.92565398213953e-17
158    1.88482988121519e-17
159    4.9787959126439e-18
160    1.275816452615e-18
161    3.1697303170559e-19
162    7.6308322447642e-20
163    1.77896702638675e-20
164    4.01352316928717e-21
165    8.75677782389928e-22
166    1.84630857732816e-22
167    3.75895159456033e-23
168    7.38365491788636e-24
169    1.39808850516191e-24
170    2.5494555094129e-25
171    4.47272896388228e-26
172    7.54122906701083e-27
173    1.22054574494973e-27
174    1.89395029388751e-28
175    2.81386900806145e-29
176    3.99697302281455e-30
177    5.41962443771465e-31
178    7.00288550940657e-32
179    8.60689839144941e-33
180    1.0041381456691e-33
181    1.10954491234155e-34
182    1.15831611727963e-35
183    1.13932732847177e-36
184    1.05263937956631e-37
185    9.10390814760053e-39
186    7.34186140935526e-40
187    5.49658073427667e-41
188    3.80082710348919e-42
189    2.41322355777091e-43
190    1.39712942818316e-44
191    7.31481376012125e-46
192    3.42881895005684e-47
193    1.4212721036505e-48
194    5.12830140492449e-50
195    1.57793889382292e-51
196    4.02535432097684e-53
197    8.17330826594282e-55
198    1.23838004029437e-56
199    1.24460305557223e-58


==> imp100expo10.dat <==
1    0.00000000000000000000000000000000000000000000000000
2    0.00000000000000003067876304212266900000000000000000
3    0.00000000000000021192289908882621000000000000000000
4    0.00000000000000104617983228628060000000000000000000
5    0.00000000000000415104543717147010000000000000000000
6    0.00000000000001405876558665069100000000000000000000
7    0.00000000000004217020820987469500000000000000000000
8    0.00000000000011483209083729176000000000000000000000
9    0.00000000000028889042076674588000000000000000000000
10    0.00000000000068022265991369413000000000000000000000
11    0.00000000000151400076047873760000000000000000000000
12    0.00000000000321024408213884190000000000000000000000
13    0.00000000000652520107738965400000000000000000000000
14    0.00000000001277907337512529300000000000000000000000
15    0.00000000002421465369790681100000000000000000000000
16    0.00000000004455102062524104600000000000000000000000
17    0.00000000007982338776638381900000000000000000000000
18    0.00000000013963697069369252000000000000000000000000
19    0.00000000023901245036743703000000000000000000000000
20    0.00000000040106731392172346000000000000000000000000
21    0.00000000066086621378492349000000000000000000000000
22    0.00000000107089110196071080000000000000000000000000
23    0.00000000170873665528317610000000000000000000000000
24    0.00000000268783903613489020000000000000000000000000
25    0.00000000417230975284201180000000000000000000000000
26    0.00000000639728819634330680000000000000000000000000
27    0.00000000969666756061619630000000000000000000000000
28    0.00000001454061589116385300000000000000000000000000
29    0.00000002158604017036876800000000000000000000000000
30    0.00000003174406805552284200000000000000000000000000
31    0.00000004626980064845167700000000000000000000000000
32    0.00000006688108443292997600000000000000000000000000
33    0.00000009591494046313830900000000000000000000000000
34    0.00000013653267192103847000000000000000000000000000
35    0.00000019298766806283038000000000000000000000000000
36    0.00000027097368206915448000000000000000000000000000
37    0.00000037807606518646401000000000000000000000000000
38    0.00000052435431402005169000000000000000000000000000
39    0.00000072309160643860345000000000000000000000000000
40    0.00000099175609974041253000000000000000000000000000
41    0.00000135323005162945020000000000000000000000000000
42    0.00000183737679807284200000000000000000000000000000
43    0.00000248303288695612130000000000000000000000000000
44    0.00000334053395533747620000000000000000000000000000
45    0.00000447490913674076870000000000000000000000000000
46    0.00000596991096120980120000000000000000000000000000
47    0.00000793308714869683350000000000000000000000000000
48    0.00001050214893467502300000000000000000000000000000
49    0.00001385294944383748500000000000000000000000000000
50    0.00001820945733061553800000000000000000000000000000


==> impconst10.dat <==
1    0.0
2    0.0833333333333333
3    0.153846153846154
4    0.214285714285714
5    0.266666666666667
6    0.3125
7    0.352941176470588
8    0.388888888888889
9    0.421052631578947
10    0.45
11    0.476190476190476
12    0.476190476190476
13    0.476190476190476
14    0.476190476190476
15    0.476190476190476
16    0.476190476190476
17    0.476190476190476
18    0.476190476190476
19    0.476190476190476
20    0.476190476190476
21    0.476190476190476
22    0.476190476190476
23    0.476190476190476
24    0.476190476190476
25    0.476190476190476
26    0.476190476190476
27    0.476190476190476
28    0.476190476190476
29    0.476190476190476
30    0.476190476190476
31    0.476190476190476
32    0.476190476190476
33    0.476190476190476
34    0.476190476190476
35    0.476190476190476
36    0.476190476190476
37    0.476190476190476
38    0.476190476190476
39    0.476190476190476
40    0.476190476190476
41    0.476190476190476
42    0.476190476190476
43    0.476190476190476
44    0.476190476190476
45    0.476190476190476
46    0.476190476190476
47    0.476190476190476
48    0.476190476190476
49    0.476190476190476
50    0.476190476190476


==> impconst200.dat <==
1    0.0
2    0.005
3    0.01
4    0.015
5    0.02
6    0.025
7    0.03
8    0.035
9    0.04
10    0.045
11    0.05
12    0.055
13    0.06
14    0.065
15    0.07
16    0.075
17    0.08
18    0.085
19    0.09
20    0.095
21    0.1
22    0.105
23    0.11
24    0.115
25    0.12
26    0.125
27    0.13
28    0.135
29    0.14
30    0.145
31    0.15
32    0.155
33    0.16
34    0.165
35    0.17
36    0.175
37    0.18
38    0.185
39    0.19
40    0.195
41    0.2
42    0.205
43    0.21
44    0.215
45    0.22
46    0.225
47    0.23
48    0.235
49    0.24
50    0.245


==> impconst50.dat <==
1    0.0
2    0.0192307692307692
3    0.0377358490566038
4    0.0555555555555556
5    0.0727272727272727
6    0.0892857142857143
7    0.105263157894737
8    0.120689655172414
9    0.135593220338983
10    0.15
11    0.163934426229508
12    0.17741935483871
13    0.19047619047619
14    0.203125
15    0.215384615384615
16    0.227272727272727
17    0.238805970149254
18    0.25
19    0.260869565217391
20    0.271428571428571
21    0.28169014084507
22    0.291666666666667
23    0.301369863013699
24    0.310810810810811
25    0.32
26    0.328947368421053
27    0.337662337662338
28    0.346153846153846
29    0.354430379746835
30    0.3625
31    0.37037037037037
32    0.378048780487805
33    0.385542168674699
34    0.392857142857143
35    0.4
36    0.406976744186046
37    0.413793103448276
38    0.420454545454545
39    0.426966292134832
40    0.433333333333334
41    0.43956043956044
42    0.445652173913044
43    0.451612903225807
44    0.457446808510638
45    0.463157894736842
46    0.46875
47    0.474226804123711
48    0.479591836734694
49    0.484848484848485
50    0.49


==> impexpo200.dat <==
1    0.00000000000000000000000000000000000000000000000000
2    0.00000000000000000000000000000000000000000000000000
3    0.00000000000000000000000000000000000000000000000000
4    0.00000000000000000000000000000000000000000000000000
5    0.00000000000000000000000000000000000000000000000000
6    0.00000000000000000000000000000000000000000000000000
7    0.00000000000000000000000000000000000000000000000005
8    0.00000000000000000000000000000000000000000000000147
9    0.00000000000000000000000000000000000000000000003576
10    0.00000000000000000000000000000000000000000000076724
11    0.00000000000000000000000000000000000000000001473854
12    0.00000000000000000000000000000000000000000025606089
13    0.00000000000000000000000000000000000000000405688800
14    0.00000000000000000000000000000000000000005902269534
15    0.00000000000000000000000000000000000000079320883628
16    0.00000000000000000000000000000000000000989711698388
17    0.00000000000000000000000000000000000011516105494051
18    0.00000000000000000000000000000000000125448838341228
19    0.00000000000000000000000000000000001283764955620863
20    0.00000000000000000000000000000000012379214079036311
21    0.00000000000000000000000000000000112793028645946080
22    0.00000000000000000000000000000000973482867790887790
23    0.00000000000000000000000000000007976368377197453400
24    0.00000000000000000000000000000062172612754343934000
25    0.00000000000000000000000000000461869915035799240000
26    0.00000000000000000000000000003275738923097244500000
27    0.00000000000000000000000000022215241861972355000000
28    0.00000000000000000000000000144269816356945250000000
29    0.00000000000000000000000000898392723058027920000000
30    0.00000000000000000000000005371121686940310800000000
31    0.00000000000000000000000030865676781069327000000000
32    0.00000000000000000000000170674527297260760000000000
33    0.00000000000000000000000909040019085896540000000000
34    0.00000000000000000000004667991613646224500000000000
35    0.00000000000000000000023131077386927830000000000000
36    0.00000000000000000000110698855625920640000000000000
37    0.00000000000000000000512051172554637560000000000000
38    0.00000000000000000002291018198941383500000000000000
39    0.00000000000000000009921850443705576400000000000000
40    0.00000000000000000041619153614264557000000000000000
41    0.00000000000000000169200798875764400000000000000000
42    0.00000000000000000667080390140154230000000000000000
43    0.00000000000000002551910271355344300000000000000000
44    0.00000000000000009477564253494877400000000000000000
45    0.00000000000000034189556871583661000000000000000000
46    0.00000000000000119857797947624840000000000000000000
47    0.00000000000000408522523312546180000000000000000000
48    0.00000000000001354360134082713600000000000000000000
49    0.00000000000004369217518412620700000000000000000000
50    0.00000000000013721428180007440000000000000000000000


==> impexpo50.dat <==
1    0.00000000000000000000000000000000000000000000000000
2    0.00000000000000000000000000000000000000000000003428
3    0.00000000000000000000000000000000000000000000121707
4    0.00000000000000000000000000000000000000000002924915
5    0.00000000000000000000000000000000000000000053772129
6    0.00000000000000000000000000000000000000000806407920
7    0.00000000000000000000000000000000000000010273044119
8    0.00000000000000000000000000000000000000114312450381
9    0.00000000000000000000000000000000000001133876577251
10    0.00000000000000000000000000000000000010181982758560
11    0.00000000000000000000000000000000000083785541458358
12    0.00000000000000000000000000000000000638006459972945
13    0.00000000000000000000000000000000004532022660092550
14    0.00000000000000000000000000000000030233413959081748
15    0.00000000000000000000000000000000190494024533263640
16    0.00000000000000000000000000000001139179493670648500
17    0.00000000000000000000000000000006493108002319697200
18    0.00000000000000000000000000000035404891653432613000
19    0.00000000000000000000000000000185281535918341540000
20    0.00000000000000000000000000000933267603493938820000
21    0.00000000000000000000000000004536240907674617100000
22    0.00000000000000000000000000021325356655753328000000
23    0.00000000000000000000000000097163032146019655000000
24    0.00000000000000000000000000429850875877939370000000
25    0.00000000000000000000000001849601202966479100000000
26    0.00000000000000000000000007752586501680468900000000
27    0.00000000000000000000000031697782945873477000000000
28    0.00000000000000000000000126583644386683350000000000
29    0.00000000000000000000000494308438409822990000000000
30    0.00000000000000000000001889524822189753200000000000
31    0.00000000000000000000007077253623804971800000000000
32    0.00000000000000000000025996938402928171000000000000
33    0.00000000000000000000093730228201192683000000000000
34    0.00000000000000000000331941263995737640000000000000
35    0.00000000000000000001155479515660456000000000000000
36    0.00000000000000000003955950717288018800000000000000
37    0.00000000000000000013328135142944278000000000000000
38    0.00000000000000000044211490833448775000000000000000
39    0.00000000000000000144457921642047670000000000000000
40    0.00000000000000000465111915475419090000000000000000
41    0.00000000000000001476146655159074300000000000000000
42    0.00000000000000004619342440481307300000000000000000
43    0.00000000000000014256358887314534000000000000000000
44    0.00000000000000043400061958204630000000000000000000
45    0.00000000000000130339687200369210000000000000000000
46    0.00000000000000386184025014305640000000000000000000
47    0.00000000000001128872277172330300000000000000000000
48    0.00000000000003255398042498196900000000000000000000
49    0.00000000000009260235205948408500000000000000000000
50    0.00000000000025978980332090214000000000000000000000


==> implinear10.dat <==
1    0.0
2    0.0222222222222222
3    0.0480769230769231
4    0.0756302521008403
5    0.103703703703704
6    0.131578947368421
7    0.158823529411765
8    0.185185185185185
9    0.210526315789474
10    0.234782608695652
11    0.257936507936508
12    0.274725274725275
13    0.289115646258503
14    0.301587301587302
15    0.3125
16    0.322128851540616
17    0.330687830687831
18    0.338345864661654
19    0.345238095238095
20    0.351473922902494
21    0.357142857142857
22    0.36231884057971
23    0.367063492063492
24    0.371428571428572
25    0.375457875457875
26    0.379188712522046
27    0.38265306122449
28    0.385878489326765
29    0.388888888888889
30    0.391705069124424
31    0.394345238095238
32    0.396825396825397
33    0.399159663865546
34    0.401360544217687
35    0.403439153439153
36    0.405405405405405
37    0.407268170426065
38    0.409035409035409
39    0.410714285714286
40    0.412311265969803
41    0.413832199546485
42    0.415282392026578
43    0.416666666666667
44    0.417989417989418
45    0.419254658385093
46    0.420466058763931
47    0.421626984126984
48    0.422740524781341
49    0.423809523809524
50    0.42483660130719


==> implinear200.dat <==
1    0.0
2    0.0002000400080016
3    0.000500100020004001
4    0.000900180036007201
5    0.0014002800560112
6    0.002000400080016
7    0.0027005401080216
8    0.00350070014002801
9    0.00440088017603521
10    0.00540108021604321
11    0.00650130026005201
12    0.00770154030806161
13    0.00900180036007201
14    0.0104020804160832
15    0.0119023804760952
16    0.013502700540108
17    0.0152030406081216
18    0.017003400680136
19    0.0189037807561512
20    0.0209041808361672
21    0.023004600920184
22    0.0252050410082016
23    0.02750550110022
24    0.0299059811962392
25    0.0324064812962593
26    0.0350070014002801
27    0.0377075415083017
28    0.0405081016203241
29    0.0434086817363473
30    0.0464092818563713
31    0.0495099019803961
32    0.0527105421084217
33    0.0560112022404481
34    0.0594118823764753
35    0.0629125825165033
36    0.0665133026605321
37    0.0702140428085617
38    0.0740148029605921
39    0.0779155831166233
40    0.0819163832766553
41    0.0860172034406881
42    0.0902180436087217
43    0.0945189037807562
44    0.0989197839567914
45    0.103420684136827
46    0.108021604320864
47    0.112722544508902
48    0.11752350470094
49    0.122424484896979
50    0.127425485097019


==> implinear50.dat <==
1    0.0
2    0.0013986013986014
3    0.00336927223719677
4    0.00584795321637427
5    0.00877742946708464
6    0.0121065375302663
7    0.0157894736842105
8    0.0197851893725269
9    0.0240568616730454
10    0.0285714285714286
11    0.0332991803278689
12    0.0382133995037221
13    0.0432900432900433
14    0.0485074626865672
15    0.0538461538461539
16    0.0592885375494071
17    0.064818763326226
18    0.0704225352112676
19    0.0760869565217391
20    0.0818003913894325
21    0.0875523410734678
22    0.0933333333333333
23    0.0991348233597693
24    0.104949104949105
25    0.110769230769231
26    0.116588940706196
27    0.122402597402597
28    0.128205128205128
29    0.133991972831121
30    0.139759036144578
31    0.145502645502646
32    0.151219512195122
33    0.156906696553656
34    0.16256157635468
35    0.168181818181818
36    0.173765351450222
37    0.179310344827586
38    0.184815184815185
39    0.190278456277479
40    0.195698924731183
41    0.201075520224456
42    0.206407322654462
43    0.211693548387097
44    0.216933538056591
45    0.222126745435016
46    0.227272727272727
47    0.232371134020619
48    0.237421701353809
49    0.242424242424243
50    0.247474747474747


==> linear.dat <==
0    0.0001000200040008
1    0.0002000400080016
2    0.0003000600120024
3    0.000400080016003201
4    0.000500100020004001
5    0.000600120024004801
6    0.000700140028005601
7    0.000800160032006401
8    0.000900180036007201
9    0.001000200040008
10    0.0011002200440088
11    0.0012002400480096
12    0.0013002600520104
13    0.0014002800560112
14    0.001500300060012
15    0.0016003200640128
16    0.0017003400680136
17    0.0018003600720144
18    0.0019003800760152
19    0.002000400080016
20    0.0021004200840168
21    0.0022004400880176
22    0.0023004600920184
23    0.0024004800960192
24    0.00250050010002
25    0.0026005201040208
26    0.0027005401080216
27    0.0028005601120224
28    0.0029005801160232
29    0.003000600120024
30    0.0031006201240248
31    0.00320064012802561
32    0.00330066013202641
33    0.00340068013602721
34    0.00350070014002801
35    0.00360072014402881
36    0.00370074014802961
37    0.00380076015203041
38    0.00390078015603121
39    0.00400080016003201
40    0.00410082016403281
41    0.00420084016803361
42    0.00430086017203441
43    0.00440088017603521
44    0.00450090018003601
45    0.00460092018403681
46    0.00470094018803761
47    0.00480096019203841
48    0.00490098019603921
49    0.00500100020004001
50    0.00510102020404081
51    0.00520104020804161
52    0.00530106021204241
53    0.00540108021604321
54    0.00550110022004401
55    0.00560112022404481
56    0.00570114022804561
57    0.00580116023204641
58    0.00590118023604721
59    0.00600120024004801
60    0.00610122024404881
61    0.00620124024804961
62    0.00630126025205041
63    0.00640128025605121
64    0.00650130026005201
65    0.00660132026405281
66    0.00670134026805361
67    0.00680136027205441
68    0.00690138027605521
69    0.00700140028005601
70    0.00710142028405681
71    0.00720144028805761
72    0.00730146029205841
73    0.00740148029605921
74    0.00750150030006001
75    0.00760152030406081
76    0.00770154030806161
77    0.00780156031206241
78    0.00790158031606321
79    0.00800160032006401
80    0.00810162032406481
81    0.00820164032806561
82    0.00830166033206641
83    0.00840168033606721
84    0.00850170034006801
85    0.00860172034406881
86    0.00870174034806961
87    0.00880176035207041
88    0.00890178035607121
89    0.00900180036007201
90    0.00910182036407282
91    0.00920184036807361
92    0.00930186037207442
93    0.00940188037607522
94    0.00950190038007601
95    0.00960192038407682
96    0.00970194038807762
97    0.00980196039207842
98    0.00990198039607922
99    0.01000200040008
100    0.00990198039607922
101    0.00980196039207842
102    0.00970194038807762
103    0.00960192038407682
104    0.00950190038007601
105    0.00940188037607522
106    0.00930186037207442
107    0.00920184036807361
108    0.00910182036407282
109    0.00900180036007201
110    0.00890178035607121
111    0.00880176035207041
112    0.00870174034806961
113    0.00860172034406881
114    0.00850170034006801
115    0.00840168033606721
116    0.00830166033206641
117    0.00820164032806561
118    0.00810162032406481
119    0.00800160032006401
120    0.00790158031606321
121    0.00780156031206241
122    0.00770154030806161
123    0.00760152030406081
124    0.00750150030006001
125    0.00740148029605921
126    0.00730146029205841
127    0.00720144028805761
128    0.00710142028405681
129    0.00700140028005601
130    0.00690138027605521
131    0.00680136027205441
132    0.00670134026805361
133    0.00660132026405281
134    0.00650130026005201
135    0.00640128025605121
136    0.00630126025205041
137    0.00620124024804961
138    0.00610122024404881
139    0.00600120024004801
140    0.00590118023604721
141    0.00580116023204641
142    0.00570114022804561
143    0.00560112022404481
144    0.00550110022004401
145    0.00540108021604321
146    0.00530106021204241
147    0.00520104020804161
148    0.00510102020404081
149    0.00500100020004001
150    0.00490098019603921
151    0.00480096019203841
152    0.00470094018803761
153    0.00460092018403681
154    0.00450090018003601
155    0.00440088017603521
156    0.00430086017203441
157    0.00420084016803361
158    0.00410082016403281
159    0.00400080016003201
160    0.00390078015603121
161    0.00380076015203041
162    0.00370074014802961
163    0.00360072014402881
164    0.00350070014002801
165    0.00340068013602721
166    0.00330066013202641
167    0.00320064012802561
168    0.0031006201240248
169    0.003000600120024
170    0.0029005801160232
171    0.0028005601120224
172    0.0027005401080216
173    0.0026005201040208
174    0.00250050010002
175    0.0024004800960192
176    0.0023004600920184
177    0.0022004400880176
178    0.0021004200840168
179    0.002000400080016
180    0.0019003800760152
181    0.0018003600720144
182    0.0017003400680136
183    0.0016003200640128
184    0.001500300060012
185    0.0014002800560112
186    0.0013002600520104
187    0.0012002400480096
188    0.0011002200440088
189    0.001000200040008
190    0.000900180036007201
191    0.000800160032006401
192    0.000700140028005601
193    0.000600120024004801
194    0.000500100020004001
195    0.000400080016003201
196    0.0003000600120024
197    0.0002000400080016
198    0.0001000200040008
199    0.0


==> mytspr10010221.dat <==
1    52.5184137249618
2    43.4917331114965
3    29.6366616481129
4    16.7635462785988
5    10.155322961135
6    4.74218449871408
7    2.00737724253314
8    0.735843776190657
9    0.244504259085486
10    0.0675510989598785


==> mytspr10010222.dat <==
1    42.103404416167
2    34.1226171538843
3    23.8842256085907
4    15.3465850944
5    7.87307638264132
6    3.82658325261397
7    1.6911491017372
8    0.656351370711092
9    0.204564847467145
10    0.0552190872505754


==> mytspr10010223.dat <==
1    33.9086726040457
2    26.9490600332631
3    20.4498173729497
4    12.4517201113806
5    6.94103926739733
6    3.40690922571688
7    1.54607922392886
8    0.555780113177041
9    0.210345966376652
10    0.0669476714112157


==> mytspr10010224.dat <==
1    27.5276670476403
2    23.8416682771304
3    16.2053886314081
4    9.91244191389007
5    5.86010117031473
6    2.82761345799
7    1.12912584658511
8    0.469949126820281
9    0.160416232676741
10    0.0461530688390026


==> mytspr10010225.dat <==
1    23.643786075085
2    18.796557543714
3    13.3762607067063
4    8.79354754144421
5    4.94241312766716
6    2.44051164533269
7    1.0528798760411
8    0.409015667706048
9    0.155205822978638
10    0.0478954893054504


==> rkiconst10.dat <==
1    0
2    0
3    0
4    0
5    0
6    0
7    0
8    0
9    0
10    0
11    0
12    0
13    0
14    0
15    0
16    0
17    0
18    0
19    0
20    0
21    0
22    0
23    0
24    0
25    0
26    0
27    0
28    0
29    0
30    0
31    0
32    0
33    0
34    0
35    0
36    0
37    0
38    0
39    0
40    9.52380952380953
41    9.52380952380953
42    9.52380952380953
43    9.52380952380953
44    9.52380952380953
45    9.52380952380953
46    9.52380952380953
47    9.52380952380953
48    9.52380952380953
49    9.52380952380953
50    9.52380952380953
51    9.52380952380953
52    9.52380952380953
53    9.52380952380953
54    9.52380952380953
55    9.52380952380953
56    9.52380952380953
57    9.52380952380953
58    9.52380952380953
59    9.52380952380953
60    9.52380952380953
61    0
62    0
63    0
64    0
65    0
66    0
67    0
68    0
69    0
70    0
71    0
72    0
73    0
74    0
75    0
76    0
77    0
78    0
79    0
80    0
81    0
82    0
83    0
84    0
85    0
86    0
87    0
88    0
89    0
90    0
91    0
92    0
93    0
94    0
95    0
96    0
97    0
98    0
99    0
100    0
101    0
102    0
103    0
104    0
105    0
106    0
107    0
108    0
109    0
110    0
111    0
112    0
113    0
114    0
115    0
116    0
117    0
118    0
119    0
120    0
121    0
122    0
123    0
124    0
125    0
126    0
127    0
128    0
129    0
130    0
131    0
132    0
133    0
134    0
135    0
136    0
137    0
138    0
139    0
140    0
141    0
142    0
143    0
144    0
145    0
146    0
147    0
148    0
149    0
150    0
151    0
152    0
153    0
154    0
155    0
156    0
157    0
158    0
159    0
160    0
161    0
162    0
163    0
164    0
165    0
166    0
167    0
168    0
169    0
170    0
171    0
172    0
173    0
174    0
175    0
176    0
177    0
178    0
179    0
180    0
181    0
182    0
183    0
184    0
185    0
186    0
187    0
188    0
189    0
190    0
191    0
192    0
193    0
194    0
195    0
196    0
197    0
198    0
199    0
200    0


==> rkiconst200.dat <==
1    1.0
2    1.0
3    1.0
4    1.0
5    1.0
6    1.0
7    1.0
8    1.0
9    1.0
10    1.0
11    1.0
12    1.0
13    1.0
14    1.0
15    1.0
16    1.0
17    1.0
18    1.0
19    1.0
20    1.0
21    1.0
22    1.0
23    1.0
24    1.0
25    1.0
26    1.0
27    1.0
28    1.0
29    1.0
30    1.0
31    1.0
32    1.0
33    1.0
34    1.0
35    1.0
36    1.0
37    1.0
38    1.0
39    1.0
40    1.0
41    1.0
42    1.0
43    1.0
44    1.0
45    1.0
46    1.0
47    1.0
48    1.0
49    1.0
50    1.0
51    1.0
52    1.0
53    1.0
54    1.0
55    1.0
56    1.0
57    1.0
58    1.0
59    1.0
60    1.0
61    1.0
62    1.0
63    1.0
64    1.0
65    1.0
66    1.0
67    1.0
68    1.0
69    1.0
70    1.0
71    1.0
72    1.0
73    1.0
74    1.0
75    1.0
76    1.0
77    1.0
78    1.0
79    1.0
80    1.0
81    1.0
82    1.0
83    1.0
84    1.0
85    1.0
86    1.0
87    1.0
88    1.0
89    1.0
90    1.0
91    1.0
92    1.0
93    1.0
94    1.0
95    1.0
96    1.0
97    1.0
98    1.0
99    1.0
100    1.0
101    1.0
102    1.0
103    1.0
104    1.0
105    1.0
106    1.0
107    1.0
108    1.0
109    1.0
110    1.0
111    1.0
112    1.0
113    1.0
114    1.0
115    1.0
116    1.0
117    1.0
118    1.0
119    1.0
120    1.0
121    1.0
122    1.0
123    1.0
124    1.0
125    1.0
126    1.0
127    1.0
128    1.0
129    1.0
130    1.0
131    1.0
132    1.0
133    1.0
134    1.0
135    1.0
136    1.0
137    1.0
138    1.0
139    1.0
140    1.0
141    1.0
142    1.0
143    1.0
144    1.0
145    1.0
146    1.0
147    1.0
148    1.0
149    1.0
150    1.0
151    1.0
152    1.0
153    1.0
154    1.0
155    1.0
156    1.0
157    1.0
158    1.0
159    1.0
160    1.0
161    1.0
162    1.0
163    1.0
164    1.0
165    1.0
166    1.0
167    1.0
168    1.0
169    1.0
170    1.0
171    1.0
172    1.0
173    1.0
174    1.0
175    1.0
176    1.0
177    1.0
178    1.0
179    1.0
180    1.0
181    1.0
182    1.0
183    1.0
184    1.0
185    1.0
186    1.0
187    1.0
188    1.0
189    1.0
190    1.0
191    1.0
192    1.0
193    1.0
194    1.0
195    1.0
196    1.0
197    1.0
198    1.0
199    1.0
200    1.0


==> rkiconst50.dat <==
1    2.0
2    2.0
3    2.0
4    2.0
5    2.0
6    2.0
7    2.0
8    2.0
9    2.0
10    2.0
11    2.0
12    2.0
13    2.0
14    2.0
15    2.0
16    2.0
17    2.0
18    2.0
19    2.0
20    2.0
21    2.0
22    2.0
23    2.0
24    2.0
25    2.0
26    2.0
27    2.0
28    2.0
29    2.0
30    2.0
31    2.0
32    2.0
33    2.0
34    2.0
35    2.0
36    2.0
37    2.0
38    2.0
39    2.0
40    2.0
41    2.0
42    2.0
43    2.0
44    2.0
45    2.0
46    2.0
47    2.0
48    2.0
49    2.0
50    2.0
51    2.0
52    2.0
53    2.0
54    2.0
55    2.0
56    2.0
57    2.0
58    2.0
59    2.0
60    2.0
61    2.0
62    2.0
63    2.0
64    2.0
65    2.0
66    2.0
67    2.0
68    2.0
69    2.0
70    2.0
71    2.0
72    2.0
73    2.0
74    2.0
75    2.0
76    2.0
77    2.0
78    2.0
79    2.0
80    2.0
81    2.0
82    2.0
83    2.0
84    2.0
85    2.0
86    2.0
87    2.0
88    2.0
89    2.0
90    2.0
91    2.0
92    2.0
93    2.0
94    2.0
95    2.0
96    2.0
97    2.0
98    2.0
99    2.0
100    2.0
101    0
102    0
103    0
104    0
105    0
106    0
107    0
108    0
109    0
110    0
111    0
112    0
113    0
114    0
115    0
116    0
117    0
118    0
119    0
120    0
121    0
122    0
123    0
124    0
125    0
126    0
127    0
128    0
129    0
130    0
131    0
132    0
133    0
134    0
135    0
136    0
137    0
138    0
139    0
140    0
141    0
142    0
143    0
144    0
145    0
146    0
147    0
148    0
149    0
150    0
151    0
152    0
153    0
154    0
155    0
156    0
157    0
158    0
159    0
160    0
161    0
162    0
163    0
164    0
165    0
166    0
167    0
168    0
169    0
170    0
171    0
172    0
173    0
174    0
175    0
176    0
177    0
178    0
179    0
180    0
181    0
182    0
183    0
184    0
185    0
186    0
187    0
188    0
189    0
190    0
191    0
192    0
193    0
194    0
195    0
196    0
197    0
198    0
199    0
200    0


==> rkiklinear10.dat <==
1    304.545454545455
2    257.692307692308
3    220.879120879121
4    191.428571428571
5    167.5
6    147.794117647059
7    131.372549019608
8    117.543859649123
9    105.789473684211
10    95.7142857142857
11    87.012987012987
12    79.7619047619048
13    73.6263736263736
14    68.3673469387755
15    63.8095238095238
16    59.8214285714286
17    56.3025210084034
18    53.1746031746032
19    50.3759398496241
20    47.8571428571429
21    45.578231292517
22    43.5064935064935
23    41.6149068322981
24    39.8809523809524
25    38.2857142857143
26    36.8131868131868
27    35.4497354497354
28    34.1836734693878
29    33.0049261083744
30    31.9047619047619
31    30.8755760368664
32    29.9107142857143
33    29.004329004329
34    28.1512605042017
35    27.3469387755102
36    26.5873015873016
37    25.8687258687259
38    25.187969924812
39    24.5421245421245
40    23.9285714285714
41    23.3449477351916
42    22.7891156462585
43    22.2591362126246
44    21.7532467532468
45    21.2698412698413
46    20.8074534161491
47    20.3647416413374
48    19.9404761904762
49    19.533527696793
50    19.1428571428571
51    18.7675070028011
52    18.4065934065934
53    18.0592991913747
54    17.7248677248677
55    17.4025974025974
56    17.0918367346939
57    16.7919799498747
58    16.5024630541872
59    16.2227602905569
60    15.952380952381
61    15.6908665105386
62    15.4377880184332
63    15.1927437641723
64    14.9553571428571
65    14.7252747252747
66    14.5021645021645
67    14.2857142857143
68    14.0756302521008
69    13.871635610766
70    13.6734693877551
71    13.4808853118712
72    13.2936507936508
73    13.1115459882583
74    12.9343629343629
75    12.7619047619048
76    12.593984962406
77    12.430426716141
78    12.2710622710623
79    12.1157323688969
80    11.9642857142857
81    11.8165784832452
82    11.6724738675958
83    11.5318416523236
84    11.3945578231293
85    11.2605042016807
86    11.1295681063123
87    11.0016420361248
88    10.8766233766234
89    10.7544141252006
90    10.6349206349206
91    10.5180533751962
92    10.4037267080745
93    10.2918586789555
94    10.1823708206687
95    10.0751879699248
96    9.97023809523809
97    9.86745213549337
98    9.7667638483965
99    9.66810966810967
100    9.57142857142857


==> sat2p.dat <==
1    0
2    0
3    0
4    0
5    0
6    0
7    0
8    0.000009
9    0.00003
10    0.00009
11    0.000256417223530802
12    0.000633920358173371
13    0.00143038439792966
14    0.00296293910999715
15    0.00566250585466122
16    0.0100273541176292
17    0.0165156420760952
18    0.0253851535614056
19    0.0365189928427239
20    0.0493006403376772
21    0.0626039877303838
22    0.0749350762227321
23    0.0847092165996102
24    0.0905918010856942
25    0.0917996917668368
26    0.0882689343911892
27    0.0806407548759013
28    0.0700806560231047
29    0.0579977842949832
30    0.0457538076104867
31    0.0344383498143448
32    0.0247525639290604
33    0.0170017610825869
34    0.0111678234562091
35    0.00701977474390283
36    0.00422486442920078
37    0.00243595786908874
38    0.00134618724344378
39    0.000713364180286445
40    0.00036262679164561
41    0.000176891117875907
42    0.00008
43    0.00003
44    0.00001
45    0
46    0
47    0
48    0
49    0
50    0


==> tsp_approx_avr100_50_1.dat <==
%% 2347    109.4
%% 2348    114.4
%% 2349    107.8
%% 2350    107.8
%% 2351    106.6
2352    114.0
2353    111.1
2354    104.9
2355    96.85
2356    91.75
2357    88.96
2358    84.51
2359    82.65
2360    74.94
2361    72.15
2362    69.14
2363    64.42
2364    61.11
2365    56.77
2366    53.79
2367    50.6
2368    47.88
2369    44.94
2370    42.92
2371    40.13
2372    38.02
2373    35.65
2374    33.72
2375    31.86
2376    29.8
2377    28.5
2378    26.79
2379    25.45
2380    24.02
2381    22.87
2382    21.53
2383    20.51
2384    19.48
2385    18.44
2386    17.39
2387    16.71
2388    15.88
2389    15.08
2390    14.32
2391    13.66
2392    13.04
2393    12.48
2394    11.9
2395    11.36
2396    10.88
2397    10.36
2398    9.961
2399    9.587
2400    9.134
2401    8.748
2402    8.357
2403    8.008
2404    7.771
2405    7.414
2406    7.111
2407    6.852
2408    6.607
2409    6.342
2410    6.117
2411    5.846
2412    5.674
2413    5.403
2414    5.248
2415    5.054
2416    4.891
2417    4.719
2418    4.556
2419    4.399
2420    4.223
2421    4.084
2422    3.962
2423    3.832
2424    3.709
2425    3.573
2426    3.473
2427    3.359
2428    3.262
2429    3.155
2430    3.043
2431    2.949
2432    2.865
2433    2.78
2434    2.698
2435    2.605
2436    2.535
2437    2.476
2438    2.399
2439    2.324
2440    2.259
2441    2.19
2442    2.134
2443    2.075
2444    2.017
2445    1.971
2446    1.91
2447    1.873
2448    1.815
2449    1.77


==> tsp_approx_avr100_50_20.dat <==
%2287    2555.0
2288    2812.0
2289    2855.0
2290    2565.0
2291    2301.0
2292    2241.0
2293    2264.0
2294    2134.0
2295    2054.0
2296    1862.0
2297    1724.0
2298    1570.0
2299    1492.0
2300    1368.0
2301    1274.0
2302    1191.0
2303    1121.0
2304    1024.0
2305    975.4
2306    895.0
2307    829.5
2308    777.9
2309    722.9
2310    670.0
2311    621.5
2312    572.6
2313    534.6
2314    495.0
2315    466.9
2316    431.7
2317    400.9
2318    374.4
2319    345.6
2320    324.0
2321    304.2
2322    282.8
2323    264.2
2324    247.7
2325    232.2
2326    215.8
2327    203.1
2328    189.6
2329    178.1
2330    167.8
2331    157.5
2332    148.4
2333    139.3
2334    131.5
2335    123.6
2336    116.8
2337    109.8
2338    104.0
2339    97.95
2340    92.52
2341    87.37
2342    83.2
2343    78.56
2344    74.4
2345    70.26
2346    66.77
2347    63.44
2348    60.17
2349    56.98
2350    54.35
2351    51.64
2352    48.95
2353    46.55
2354    44.23
2355    42.14
2356    40.13
2357    38.11
2358    36.44
2359    34.72
2360    33.09
2361    31.65
2362    30.11
2363    28.67
2364    27.37
2365    26.18
2366    25.0
2367    23.89
2368    22.86
2369    21.86
2370    20.92
2371    20.02
2372    19.15
2373    18.31
2374    17.57
2375    16.85
2376    16.07
2377    15.44
2378    14.81
2379    14.21
2380    13.59
2381    13.06
2382    12.51
2383    12.03
2384    11.55
2385    11.11
2386    10.67
2387    10.28
2388    9.866
2389    9.486
2390    9.128
2391    8.778
2392    8.454
2393    8.142
2394    7.826
2395    7.558
2396    7.281
2397    7.0
2398    6.758
2399    6.527
2400    6.291
2401    6.061
2402    5.858
2403    5.647
2404    5.461
2405    5.272
2406    5.095
2407    4.921
2408    4.75
2409    4.595
2410    4.453
2411    4.298
2412    4.162
2413    4.028
2414    3.899
2415    3.776
2416    3.655
2417    3.539
2418    3.425
2419    3.32


==> tsp_approx_p100_50_20.dat <==
2286    0.0
2287    0.0
2288    0.0
2289    0.0
2290    0.0
2291    0.0
2292    0.0
2293    0.0
2294    0.0
2295    0.0
2296    0.0
2297    0.0
2298    0.0
2299    0.0
2300    0.0
2301    0.0
2302    0.0
2303    0.0
2304    0.0
2305    0.0
2306    0.0
2307    0.0
2308    0.0
2309    0.0
2310    0.0
2311    0.0
2312    0.0
2313    0.0
2314    0.0
2315    0.0
2316    0.0
2317    0.0
2318    0.0
2319    0.0
2320    0.0
2321    0.0
2322    0.0
2323    0.0
2324    0.0
2325    0.0
2326    0.0
2327    0.0
2328    0.0
2329    0.0
2330    0.0
2331    0.0
2332    0.0
2333    0.0
2334    0.0
2335    0.0
2336    0.0
2337    0.0
2338    0.0
2339    0.0
2340    0.0
2341    0.0
2342    0.0001065
2343    0.0
2344    0.000105
2345    0.0
2346    0.000107
2347    0.0001165
2348    0.00012
2349    0.0001145
2350    0.000137
2351    0.0001425
2352    0.000132
2353    0.000138
2354    0.0001385
2355    0.0001455
2356    0.000153
2357    0.000149
2358    0.000171
2359    0.0001745
2360    0.0001775
2361    0.0002056
2362    0.0001966
2363    0.000187
2364    0.00019
2365    0.0002081
2366    0.0002146
2367    0.0002266
2368    0.0002386
2369    0.0002531
2370    0.0002586
2371    0.0002751
2372    0.0002816
2373    0.0002721
2374    0.0003006
2375    0.0003251
2376    0.0002946
2377    0.0003256
2378    0.0003306
2379    0.0003506
2380    0.0003281
2381    0.0003561
2382    0.0003446
2383    0.0003721
2384    0.0003896
2385    0.0004091
2386    0.0004156
2387    0.0004621
2388    0.0004541
2389    0.0004656
2390    0.0004821
2391    0.0004851
2392    0.0005136
2393    0.0005311
2394    0.0005111
2395    0.0005787
2396    0.0005912
2397    0.0005541
2398    0.0006052
2399    0.0006492
2400    0.0006532
2401    0.0006372
2402    0.0006852
2403    0.0006782
2404    0.0007307
2405    0.0007377
2406    0.0007672
2407    0.0007817
2408    0.0007607
2409    0.0007992
2410    0.0008797
2411    0.0008367
2412    0.0008907
2413    0.0009152
2414    0.0009482
2415    0.0009823
2416    0.0009938
2417    0.001002
2418    0.000997800000000001
2419    0.001027
2420    0.001051
2421    0.001092
2422    0.001123
2423    0.001119
2424    0.001161
2425    0.001219
2426    0.001263
2427    0.001324
2428    0.001301
2429    0.001414
2430    0.001363
2431    0.001423
2432    0.001436
2433    0.001493
2434    0.001521
2435    0.001534
2436    0.001551
2437    0.001601
2438    0.001661
2439    0.001639
2440    0.001694
2441    0.001721
2442    0.001768
2443    0.001771
2444    0.001819
2445    0.001864
2446    0.001899
2447    0.001977
2448    0.002024
2449    0.002053
2450    0.002031
2451    0.002149
2452    0.002102
2453    0.002159
2454    0.002249
2455    0.002257
2456    0.002287
2457    0.002355
2458    0.002376
2459    0.00246
2460    0.002498
2461    0.002499
2462    0.002525
2463    0.002649
2464    0.002698
2465    0.002719
2466    0.002722
2467    0.00274
2468    0.002814
2469    0.002821
2470    0.0029
2471    0.003001
2472    0.002999
2473    0.003023
2474    0.003097
2475    0.003095
2476    0.003108
2477    0.003183
2478    0.003239
2479    0.003343
2480    0.003292
2481    0.003409
2482    0.003349
2483    0.0035
2484    0.003548
2485    0.003533
2486    0.003607
2487    0.003641
2488    0.003791
2489    0.003771
2490    0.003801
2491    0.003836
2492    0.003923
2493    0.003937
2494    0.003954
2495    0.003959
2496    0.004085
2497    0.004077
2498    0.004159
2499    0.004135
2500    0.004161
2501    0.004266
2502    0.004254
2503    0.004306
2504    0.004404
2505    0.004405
2506    0.004431
2507    0.004472
2508    0.004516
2509    0.004558
2510    0.004541
2511    0.004522
2512    0.004628
2513    0.004674
2514    0.004686
2515    0.004761
2516    0.004821
2517    0.004813
2518    0.004898
2519    0.004908
2520    0.004907
2521    0.004994
2522    0.004972
2523    0.005035
2524    0.005035
2525    0.005162
2526    0.005116
2527    0.005089
2528    0.005125
2529    0.005119
2530    0.005211
2531    0.005115
2532    0.005236
2533    0.005224
2534    0.005206
2535    0.005371
2536    0.005177
2537    0.005239
2538    0.005263
2539    0.00535
2540    0.005386
2541    0.005373
2542    0.005347
2543    0.005304
2544    0.005385
2545    0.005389
2546    0.00543
2547    0.005348
2548    0.00543
2549    0.005318
2550    0.005383
2551    0.005406
2552    0.005501
2553    0.005447
2554    0.005369
2555    0.005393
2556    0.005478
2557    0.005405
2558    0.005324
2559    0.00536
2560    0.005387
2561    0.005298
2562    0.005277
2563    0.005373
2564    0.005366
2565    0.005393
2566    0.005314
2567    0.005332
2568    0.005234
2569    0.00537
2570    0.005224
2571    0.005288
2572    0.005267
2573    0.005166
2574    0.005202
2575    0.005208
2576    0.005196
2577    0.005097
2578    0.005122
2579    0.005027
2580    0.00506
2581    0.005092
2582    0.004966
2583    0.004952
2584    0.004994
2585    0.004885
2586    0.004864
2587    0.004871
2588    0.004812
2589    0.004707
2590    0.004765
2591    0.004723
2592    0.004617
2593    0.004602
2594    0.004637
2595    0.004626
2596    0.004546
2597    0.004513
2598    0.004511
2599    0.004436
2600    0.004324
2601    0.004385
2602    0.00431
2603    0.004271
2604    0.004326
2605    0.004163
2606    0.004151
2607    0.004045
2608    0.00405
2609    0.004018
2610    0.004048
2611    0.003938
2612    0.003921
2613    0.003883
2614    0.003797
2615    0.003749
2616    0.003798
2617    0.003693
2618    0.003651
2619    0.003597
2620    0.003518
2621    0.003551
2622    0.003469
2623    0.003432
2624    0.00332
2625    0.00325
2626    0.003247
2627    0.003246
2628    0.003161
2629    0.003125
2630    0.003099
2631    0.003041
2632    0.00298
2633    0.003023
2634    0.002953
2635    0.0029
2636    0.002835
2637    0.002882
2638    0.002742
2639    0.002703
2640    0.002603
2641    0.002649
2642    0.002632
2643    0.002558
2644    0.002565
2645    0.00244
2646    0.002451
2647    0.002382
2648    0.002366
2649    0.002282
2650    0.002224
2651    0.002203
2652    0.002199
2653    0.002134
2654    0.002029
2655    0.001951
2656    0.001974
2657    0.001959
2658    0.001971
2659    0.001917
2660    0.00188
2661    0.001846
2662    0.001799
2663    0.001771
2664    0.001711
2665    0.001701
2666    0.001679
2667    0.001606
2668    0.00162
2669    0.001533
2670    0.00153
2671    0.001509
2672    0.001459
2673    0.001423
2674    0.001417
2675    0.001342
2676    0.001346
2677    0.001297
2678    0.001255
2679    0.001261
2680    0.001182
2681    0.001176
2682    0.001167
2683    0.001153
2684    0.001068
2685    0.001042
2686    0.001032
2687    0.001003
2688    0.001012
2689    0.0009893
2690    0.0009567
2691    0.000944200000000001
2692    0.0008787
2693    0.0008287
2694    0.0008572
2695    0.0007902
2696    0.0008117
2697    0.0007802
2698    0.0007662
2699    0.0007107
2700    0.0007377
2701    0.0007037
2702    0.0006787
2703    0.0006567
2704    0.0006502
2705    0.0006242
2706    0.0006227
2707    0.0006157
2708    0.0005696
2709    0.0005576
2710    0.0005636
2711    0.0005221
2712    0.0005061
2713    0.0004841
2714    0.0004801
2715    0.0004811
2716    0.0004746
2717    0.0004221
2718    0.0004166
2719    0.0004201
2720    0.0003901
2721    0.0004196
2722    0.0003821
2723    0.0003926
2724    0.0003496
2725    0.0003486
2726    0.0003451
2727    0.0003061
2728    0.0003301
2729    0.0003291
2730    0.0003071
2731    0.0002916
2732    0.0002836
2733    0.0002666
2734    0.0002571
2735    0.0002406
2736    0.0002346
2737    0.0002306
2738    0.0002426
2739    0.0002261
2740    0.0001921
2741    0.0001971
2742    0.0001921
2743    0.0001855
2744    0.0001941
2745    0.000182
2746    0.0001775
2747    0.000159
2748    0.0001705
2749    0.000148
2750    0.0001555
2751    0.0001575
2752    0.0001375
2753    0.0001095
2754    0.0001355
2755    0.000124
2756    0.000122
2757    0.0001245
2758    0.0001175
2759    0.000101
2760    0.0001165
2761    0.000108
2762    0.0
2763    0.0
2764    0.0
2765    0.0
2766    0.0
2767    0.0
2768    0.0
2769    0.0
2770    0.0
2771    0.0
2772    0.0
2773    0.0
2774    0.0
2775    0.0
2776    0.0
2777    0.0
2778    0.0
2779    0.0
2780    0.0
2781    0.0
2782    0.0
2783    0.0
2784    0.0
2785    0.0
2786    0.0
2787    0.0
2788    0.0
2789    0.0
2790    0.0
2791    0.0
2792    0.0
2793    0.0
2794    0.0
2795    0.0
2796    0.0
2797    0.0
2798    0.0
2799    0.0
2800    0.0
2801    0.0
2802    0.0
2803    0.0
2804    0.0
2805    0.0
2806    0.0
2807    0.0
2808    0.0
2809    0.0
2810    0.0
2811    0.0
2812    0.0
2813    0.0
2814    0.0
2815    0.0
2816    0.0
2817    0.0
2818    0.0
2819    0.0
2820    0.0
2821    0.0
2822    0.0


==> tsp_approx_p_pn100_50_20.dat <==
xx    yy    zz
2286    0.0001355    0.3467
2287    0.0001455    0.3486
2288    0.000153    0.3438
2289    0.000162    0.3436
2290    0.000171    0.3446
2291    0.00018    0.3467
2292    0.0001875    0.3491
2293    0.0001981    0.3473
2294    0.0002116    0.348
2295    0.0002226    0.3499
2296    0.0002376    0.3525
2297    0.0002516    0.3473
2298    0.0002661    0.3523
2299    0.0002776    0.3491
2300    0.0002896    0.3517
2301    0.0002996    0.3523
2302    0.0003141    0.3548
2303    0.0003291    0.3529
2304    0.0003486    0.3532
2305    0.0003621    0.3529
2306    0.0003901    0.3535
2307    0.0004111    0.3554
2308    0.0004296    0.3571
2309    0.0004531    0.358
2310    0.0004786    0.3561
2311    0.0005026    0.3559
2312    0.0005306    0.3562
2313    0.0005531    0.3582
2314    0.0005777    0.3569
2315    0.0006052    0.3567
2316    0.0006422    0.3599
2317    0.0006772    0.3588
2318    0.0007102    0.3603
2319    0.0007467    0.3623
2320    0.0007762    0.3603
2321    0.0008097    0.3628
2322    0.0008517    0.3636
2323    0.0008912    0.3618
2324    0.0009297    0.3639
2325    0.0009763    0.364
2326    0.001028    0.3643
2327    0.001069    0.3649
2328    0.001117    0.364
2329    0.001163    0.3652
2330    0.001214    0.367
2331    0.001273    0.3676
2332    0.001334    0.3693
2333    0.001404    0.3689
2334    0.001466    0.3695
2335    0.001538    0.3703
2336    0.001611    0.3696
2337    0.001691    0.369
2338    0.001761    0.3721
2339    0.001846    0.3704
2340    0.001927    0.3722
2341    0.002009    0.3726
2342    0.002089    0.3735
2343    0.002194    0.3745
2344    0.002294    0.3743
2345    0.002398    0.3751
2346    0.002495    0.3763
2347    0.002602    0.3759
2348    0.002717    0.3773
2349    0.002836    0.3782
2350    0.002947    0.3764
2351    0.003082    0.3776
2352    0.003222    0.3787
2353    0.003353    0.3785
2354    0.00349    0.3802
2355    0.003627    0.3798
2356    0.003771    0.3809
2357    0.003923    0.3811
2358    0.004072    0.3819
2359    0.004241    0.3825
2360    0.004414    0.3822
2361    0.00459    0.3837
2362    0.004794    0.3835
2363    0.004988    0.3841
2364    0.005173    0.3853
2365    0.005361    0.3852
2366    0.005566    0.3859
2367    0.005779    0.3864
2368    0.006004    0.3867
2369    0.006239    0.3879
2370    0.006489    0.3879
2371    0.006745    0.389
2372    0.007017    0.3888
2373    0.007296    0.3899
2374    0.007563    0.3906
2375    0.007859    0.3909
2376    0.008179    0.391
2377    0.008468    0.3916
2378    0.00879    0.3921
2379    0.009118    0.393
2380    0.009465    0.3932
2381    0.009788    0.3945
2382    0.01014    0.395
2383    0.01048    0.3951
2384    0.01084    0.3961
2385    0.01122    0.3961
2386    0.01162    0.3966
2387    0.01203    0.3969
2388    0.01248    0.3976
2389    0.01293    0.3983
2390    0.01339    0.3986
2391    0.01386    0.3995
2392    0.01434    0.3999
2393    0.01484    0.4001
2394    0.01536    0.4009
2395    0.01586    0.4016
2396    0.01642    0.402
2397    0.017    0.4025
2398    0.01754    0.4032
2399    0.01813    0.4038
2400    0.01877    0.4042
2401    0.01941    0.4045
2402    0.02003    0.4053
2403    0.0207    0.4055
2404    0.02136    0.4068
2405    0.02208    0.4066
2406    0.02279    0.4072
2407    0.02354    0.4079
2408    0.0243    0.408
2409    0.02504    0.4091
2410    0.02581    0.4092
2411    0.02666    0.4096
2412    0.02747    0.4103
2413    0.02834    0.4107
2414    0.02923    0.4115
2415    0.03015    0.4116
2416    0.0311    0.4129
2417    0.03206    0.4133
2418    0.03302    0.414
2419    0.03399    0.4147
2420    0.03498    0.4147
2421    0.036    0.4152
2422    0.03705    0.4156
2423    0.03813    0.4166
2424    0.03921    0.417
2425    0.04033    0.4178
2426    0.0415    0.4183
2427    0.04272    0.4184
2428    0.04399    0.4189
2429    0.04525    0.4196
2430    0.04661    0.4201
2431    0.04791    0.4206
2432    0.04927    0.4212
2433    0.05064    0.4215
2434    0.05207    0.4221
2435    0.05352    0.4228
2436    0.05498    0.4234
2437    0.05645    0.424
2438    0.05798    0.4244
2439    0.05956    0.4249
2440    0.06112    0.4255
2441    0.06273    0.4259
2442    0.06437    0.4267
2443    0.06603    0.4273
2444    0.0677    0.4276
2445    0.06942    0.4283
2446    0.07118    0.4288
2447    0.07298    0.4296
2448    0.07484    0.4299
2449    0.07674    0.4303
2450    0.07868    0.4308
2451    0.08057    0.4316
2452    0.08258    0.4321
2453    0.08455    0.4322
2454    0.08657    0.433
2455    0.08868    0.4336
2456    0.09079    0.4341
2457    0.09293    0.4347
2458    0.09513    0.4351
2459    0.09734    0.436
2460    0.09962    0.4363
2461    0.1019    0.4368
2462    0.1042    0.4375
2463    0.1066    0.4381
2464    0.109    0.4386
2465    0.1115    0.439
2466    0.114    0.4395
2467    0.1166    0.4402
2468    0.1191    0.4407
2469    0.1216    0.4413
2470    0.1242    0.4417
2471    0.1269    0.4424
2472    0.1296    0.4428
2473    0.1323    0.4433
2474    0.135    0.4441
2475    0.1378    0.4443
2476    0.1406    0.4449
2477    0.1434    0.4454
2478    0.1463    0.4461
2479    0.1492    0.4466
2480    0.1522    0.4473
2481    0.1551    0.4477
2482    0.1582    0.4481
2483    0.1612    0.4487
2484    0.1643    0.4493
2485    0.1675    0.45
2486    0.1706    0.4506
2487    0.1738    0.4509
2488    0.177    0.4518
2489    0.1803    0.452
2490    0.1836    0.4525
2491    0.1869    0.453
2492    0.1903    0.4535
2493    0.1937    0.4543
2494    0.1971    0.4548
2495    0.2006    0.4554
2496    0.2039    0.4561
2497    0.2074    0.4563
2498    0.211    0.457
2499    0.2145    0.4576
2500    0.218    0.4581
2501    0.2215    0.4587
2502    0.2251    0.4593
2503    0.2287    0.4597
2504    0.2323    0.4603
2505    0.236    0.4609
2506    0.2397    0.4612
2507    0.2433    0.4619
2508    0.247    0.4624
2509    0.2508    0.4629
2510    0.2545    0.4635
2511    0.2582    0.464
2512    0.2619    0.4645
2513    0.2656    0.4651
2514    0.2694    0.4656
2515    0.2731    0.4664
2516    0.2769    0.4667
2517    0.2807    0.4672
2518    0.2845    0.4679
2519    0.2884    0.4684
2520    0.2923    0.4689
2521    0.2962    0.4696
2522    0.3001    0.4699
2523    0.3039    0.4705
2524    0.3078    0.4711
2525    0.3117    0.4717
2526    0.3157    0.4721
2527    0.3195    0.4728
2528    0.3233    0.4733
2529    0.3271    0.4738
2530    0.3308    0.4744
2531    0.3346    0.4749
2532    0.3383    0.4754
2533    0.3421    0.4761
2534    0.3459    0.4766
2535    0.3496    0.4771
2536    0.3534    0.4777
2537    0.357    0.4784
2538    0.3607    0.4789
2539    0.3643    0.4794
2540    0.368    0.4799
2541    0.3717    0.4804
2542    0.3753    0.4809
2543    0.3789    0.4814
2544    0.3824    0.482
2545    0.386    0.4826
2546    0.3895    0.4832
2547    0.393    0.4837
2548    0.3964    0.4844
2549    0.3998    0.4848
2550    0.4031    0.4853
2551    0.4064    0.4859
2552    0.4097    0.4865


==> tsp_approx_p_r_kge100_50_20.dat <==
1    0.02559
2    0.02502
3    0.02426
4    0.02384
5    0.02253
6    0.02089
7    0.01966
8    0.01782
9    0.01791
10    0.01537
11    0.01453
12    0.01368
13    0.01284
14    0.01147
15    0.01054
16    0.009334
17    0.008676
18    0.007468
19    0.006864
20    0.006282
21    0.005348
22    0.004498
23    0.004192
24    0.003693
25    0.002952
26    0.002675
27    0.002292
28    0.001861
29    0.001602
30    0.001332
31    0.00116
32    0.000966
33    0.000779
34    0.0006383
35    0.0005062
36    0.0004114
37    0.0003209
38    0.0002686
39    0.0002071
40    0.0001778
41    0.0001344
42    0.0001091
43    0.0
44    0.0
45    0.0
46    0.0
47    0.0
48    0.0
49    0.0
50    0.0
51    0.0
52    0.0
53    0.0
54    0.0
55    0.0
56    0.0
57    0.0
58    0.0
59    0.0
60    0.0
61    0.0
62    0.0
63    0.0
64    0.0
65    0.0
66    0.0
67    0.0
68    0.0
69    0.0
70    0.0
71    0.0
72    0.0
73    0.0
74    0.0
75    0.0
76    0.0
77    0.0
78    0.0
79    0.0
80    0.0
81    0.0
82    0.0
83    0.0
84    0.0
85    0.0
86    0.0
87    0.0
88    0.0
89    0.0
90    0.0
91    0.0
92    0.0
93    0.0
94    0.0
95    0.0
96    0.0
97    0.0
98    0.0
99    0.0
100    0.0


==> tsp_approx_pn_kge100_50_20.dat <==
1    0.02599
2    0.02544
3    0.02493
4    0.02425
5    0.02348
6    0.02259
7    0.02169
8    0.02077
9    0.01975
10    0.01872
11    0.01754
12    0.01643
13    0.01546
14    0.01437
15    0.01332
16    0.01224
17    0.01123
18    0.01027
19    0.009367
20    0.008436
21    0.007576
22    0.006803
23    0.006058
24    0.005351
25    0.00474
26    0.004179
27    0.003665
28    0.003164
29    0.002717
30    0.002321
31    0.002007
32    0.001709
33    0.001441
34    0.001194
35    0.001013
36    0.0008546
37    0.0006993
38    0.000578
39    0.0004797
40    0.0003765
41    0.0003188
42    0.0002505
43    0.0001925
44    0.0001602
45    0.000125
46    0.0001031
47    0.0
48    0.0
49    0.0
50    0.0
51    0.0
52    0.0
53    0.0
54    0.0
55    0.0
56    0.0
57    0.0
58    0.0
59    0.0
60    0.0
61    0.0
62    0.0
63    0.0
64    0.0
65    0.0
66    0.0
67    0.0
68    0.0
69    0.0
70    0.0
71    0.0
72    0.0
73    0.0
74    0.0
75    0.0
76    0.0
77    0.0
78    0.0
79    0.0
80    0.0
81    0.0
82    0.0
83    0.0
84    0.0
85    0.0
86    0.0
87    0.0
88    0.0
89    0.0
90    0.0
91    0.0
92    0.0
93    0.0
94    0.0
95    0.0
96    0.0
97    0.0
98    0.0
99    0.0
100    0.0


==> tsp_approx_r_kge100_50_20.dat <==
1    25.65
2    24.97
3    24.42
4    24.27
5    23.76
6    22.82
7    22.08
8    21.3
9    20.36
10    19.23
11    19.1
12    17.51
13    16.74
14    15.55
15    14.43
16    13.76
17    12.66
18    11.72
19    10.51
20    9.676
21    8.838
22    8.118
23    7.091
24    6.382
25    5.776
26    5.037
27    4.461
28    3.836
29    3.323
30    2.86
31    2.554
32    2.09
33    1.874
34    1.56
35    1.299
36    1.106
37    0.9311
38    0.7542
39    0.6314
40    0.5072
41    0.4066
42    0.335
43    0.2718
44    0.2109
45    0.172
46    0.135
47    0.1119
48    0.0843
49    0.06318
50    0.05219
51    0.0377
52    0.02925
53    0.02298
54    0.01843
55    0.01375
56    0.0102
57    0.007925
58    0.005752
59    0.00461
60    0.002407
61    0.002046
62    0.001798
63    0.001237
64    0.0008641
65    0.000454
66    0.0003218
67    0.0001843
68    0.0001821
69    0.0001002
70    0.0001013
71    0.0
72    0.0
73    0.0
74    0.0
75    0.0
76    0.0
77    0.0
78    0.0
79    0.0
80    0.0
81    0.0
82    0.0
83    0.0
84    0.0
85    0.0
86    0.0
87    0.0
88    0.0
89    0.0
90    0.0
91    0.0
92    0.0
93    0.0
94    0.0
95    0.0
96    0.0
97    0.0
98    0.0
99    0.0
100    0.0


==> tsp_multi_p102011.dat <==
69    0.0
70    0.0
71    0.0
72    0.0
73    0.0
74    0.0
75    0.0
76    0.001
77    0.001
78    0.002
79    0.003
80    0.004
81    0.005
82    0.007
83    0.01
84    0.013
85    0.017
86    0.019
87    0.023
88    0.027
89    0.032
90    0.036
91    0.039
92    0.043
93    0.045
94    0.048
95    0.049
96    0.05
97    0.05
98    0.05
99    0.048
100    0.047
101    0.043
102    0.04
103    0.037
104    0.034
105    0.03
106    0.027
107    0.023
108    0.02
109    0.016
110    0.014
111    0.011
112    0.009
113    0.007
114    0.005
115    0.004
116    0.003
117    0.002
118    0.001
119    0.001
120    0.001
121    0.0
122    0.0
123    0.0
124    0.0
125    0.0
126    0.0
127    0.0
128    0.0


==> tsp_multi_p1020201.dat <==
66    5.51146384479718e-7
67    8.26719576719577e-7
68    1.92901234567901e-6
69    4.6847442680776e-6
70    7.44047619047619e-6
71    1.18496472663139e-5
72    1.48809523809524e-5
73    2.78328924162258e-5
74    5.51146384479718e-5
75    9.20414462081129e-5
76    0.000146053791887125
77    0.000213844797178131
78    0.000316082451499118
79    0.000477292768959436
80    0.000729717813051146
81    0.00104828042328042
82    0.00144097222222222
83    0.0019945987654321
84    0.00273451278659612
85    0.00363811728395062
86    0.00467124118165785
87    0.00599041005291005
88    0.00747767857142857
89    0.00937665343915344
90    0.0113500330687831
91    0.0135987103174603
92    0.0160887896825397
93    0.0187053571428571
94    0.0216476521164021
95    0.0246172288359788
96    0.0276041666666667
97    0.030576774691358
98    0.0332776675485009
99    0.0359832451499118
100    0.0386022927689594
101    0.040739914021164
102    0.0423994157848325
103    0.0435320216049383
104    0.0440746252204586
105    0.0445703813932981
106    0.0440627755731922
107    0.0431106701940035
108    0.0417057980599647
109    0.0400124007936508
110    0.0376025132275132
111    0.0351060956790123
112    0.0321387235449735
113    0.0293273258377425
114    0.0265035273368607
115    0.0234656084656085
116    0.0206768077601411
117    0.0180470127865961
118    0.015508983686067
119    0.0130442570546737
120    0.0107627865961199
121    0.00904954805996473
122    0.00736000881834215
123    0.00589616402116402
124    0.0046916335978836
125    0.00367311507936508
126    0.00279265873015873
127    0.00212163800705467
128    0.00158785273368607
129    0.00116595017636684
130    0.000822310405643739
131    0.000616181657848324
132    0.00042989417989418
133    0.000302579365079365
134    0.000199239417989418
135    0.000139991181657848
136    9.03880070546737e-5
137    6.28306878306878e-5
138    3.66512345679012e-5
139    1.92901234567901e-5
140    9.92063492063492e-6
141    7.99162257495591e-6
142    4.6847442680776e-6
143    1.10229276895944e-6
144    1.65343915343915e-6
145    5.51146384479718e-7


==> tsp_multi_p_r_kge10201.dat <==
1    0.045
2    0.025
3    0.017
4    0.008
5    0.005
6    0.002
7    0.001
8    0.001
9    0.0
10    0.0
11    0.0
12    0.0
13    0.0


==> tsp_multi_p_r_kge102020.dat <==
1    0.042
2    0.027
3    0.018
4    0.01
5    0.006
6    0.003
7    0.001
8    0.001
9    0.0
10    0.0
11    0.0
12    0.0
13    0.0
14    0.0
15    0.0
16    0.0
17    0.0
18    0.0
19    0.0


==> tsp_multi_pavr_high10201.dat <==
70    56.533
71    36.891
72    21.965
73    12.144
74    8.521
75    5.768
76    4.102
77    2.919
78    2.165
79    1.655
80    1.305
81    1.044
82    0.855


==> tsp_multi_pavr_high102020.dat <==
67    679.535
68    361.445
69    219.915
70    144.672
71    96.698
72    63.316
73    41.034
74    29.018
75    20.072
76    14.028
77    10.127
78    7.414
79    5.506
80    4.179
81    3.212
82    2.504
83    1.987
84    1.598
85    1.307


==> tsp_multi_pavr_low10201.dat <==
70    0.006
71    0.023
72    0.019
73    0.017
74    0.016
75    0.02
76    0.025
77    0.028
78    0.032
79    0.035
80    0.04
81    0.045
82    0.05


==> tsp_multi_pavr_low102020.dat <==
67    0.013
68    0.009
69    0.012
70    0.017
71    0.019
72    0.019
73    0.017
74    0.017
75    0.019
76    0.021
77    0.022
78    0.024
79    0.025
80    0.027
81    0.029
82    0.031
83    0.033
84    0.036
85    0.039


==> tsp_multi_pbr_high10201.dat <==
70    0.955
71    0.964
72    0.962
73    0.945
74    0.952
75    0.933
76    0.921
77    0.906
78    0.893
79    0.878
80    0.866
81    0.848
82    0.835


==> tsp_multi_pbr_high102020.dat <==
67    0.987
68    0.984
69    0.953
70    0.959
71    0.953
72    0.959
73    0.953
74    0.945
75    0.933
76    0.922
77    0.914
78    0.908
79    0.9
80    0.89
81    0.878
82    0.87
83    0.858
84    0.846
85    0.834


==> tsp_multi_pbr_low10201.dat <==
70    0.006
71    0.027
72    0.021
73    0.018
74    0.019
75    0.03
76    0.041
77    0.047
78    0.057
79    0.066
80    0.077
81    0.092
82    0.104


==> tsp_multi_pbr_low102020.dat <==
67    0.013
68    0.01
69    0.014
70    0.022
71    0.025
72    0.027
73    0.025
74    0.028
75    0.035
76    0.041
77    0.048
78    0.052
79    0.057
80    0.063
81    0.072
82    0.08
83    0.089
84    0.097
85    0.108


==> tsp_multi_pn_kge10201.dat <==
1    0.054
2    0.036
3    0.031
4    0.02
5    0.016
6    0.007
7    0.005
8    0.004
9    0.001
10    0.0
11    0.0
12    0.0
13    0.0


==> tsp_multi_pn_kge102020.dat <==
1    0.048
2    0.038
3    0.031
4    0.023
5    0.016
6    0.01
7    0.007
8    0.005
9    0.003
10    0.002
11    0.001
12    0.0
13    0.0
14    0.0
15    0.0
16    0.0
17    0.0
18    0.0
19    0.0


==> tsp_multi_ppn102011.dat <==
xx    yy    zz
69    0.0    0.0
70    0.0    0.008
71    0.0    0.047
72    0.0    0.049
73    0.0    0.044
74    0.0    0.049
75    0.0    0.064
76    0.001    0.078
77    0.002    0.094
78    0.003    0.108
79    0.004    0.121
80    0.007    0.139
81    0.011    0.157
82    0.017    0.175
83    0.024    0.19
84    0.034    0.209
85    0.047    0.227
86    0.063    0.248
87    0.083    0.265
88    0.106    0.285
89    0.133    0.304
90    0.165    0.322
91    0.202    0.342
92    0.241    0.362
93    0.284    0.382
94    0.329    0.401
95    0.378    0.422
96    0.427    0.441


==> tsp_multi_ppn1020201.dat <==
xx    yy    zz
66    0.0    0.0
67    5.51146384479718e-7    0.0193798449612403
68    1.37786596119929e-6    0.026578073089701
69    3.30687830687831e-6    0.027359781121751
70    7.99162257495591e-6    0.0391903531438415
71    1.54320987654321e-5    0.0530016224986479
72    2.7281746031746e-5    0.051464254952627
73    4.21626984126984e-5    0.0587151738429657
74    6.99955908289242e-5    0.0666860465116279
75    0.000125110229276896    0.0753028826068793
76    0.000217151675485009    0.0860903905221588
77    0.000363205467372134    0.0955556221529609
78    0.000577050264550265    0.102937896636321
79    0.000893132716049383    0.111592996401525
80    0.00137042548500882    0.122786833415302
81    0.00210014329805996    0.133510013938816
82    0.00314842372134039    0.147220109674579
83    0.00458939594356261    0.15845312530122
84    0.00658399470899471    0.170714501662804
85    0.00931850749559083    0.184314039803694
86    0.0129566247795414    0.197533108426065
87    0.0176278659611993    0.211275079327381
88    0.0236182760141093    0.224215271617794
89    0.0310959545855379    0.238474613804218
90    0.0404726080246914    0.252162711083481
91    0.0518226410934744    0.265559132503048
92    0.0654213514109347    0.279842730581417
93    0.0815101410934744    0.293224437551092
94    0.100215498236332    0.306951876407139
95    0.121863150352734    0.321623421437856
96    0.146480379188713    0.335685497445041
97    0.174084545855379    0.350366085667798
98    0.204661320546737    0.364804277014533
99    0.237938988095238    0.378609944346766
100    0.27392223324515    0.393347323124328
101    0.312524526014109    0.407804651603251
102    0.353264440035273    0.422692507501205
103    0.395663855820106    0.437594173245943
104    0.439195877425044    0.452766362663206
105    0.483270502645503    0.467257064332549


==> tsp_multi_r10201.dat <==
1    8.388
2    6.225
3    6.525
4    4.748
5    4.051
6    2.335
7    2.149
8    2.245
9    0.892
10    0.727
11    0.6
12    0.397
13    0.218


==> tsp_multi_r102020.dat <==
1    15.234
2    13.665
3    12.244
4    9.997
5    7.617
6    5.709
7    4.252
8    3.394
9    2.347
10    1.606
11    1.214
12    0.706
13    0.497
14    0.373
15    0.309
16    0.112
17    0.076
18    0.059
19    0.003

